Combined search for the Standard Model Higgs boson in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

A combined search for the Standard Model Higgs boson with the ATLAS detector at the LHC is presented. The datasets used correspond to integrated luminosities from 4.6 fb^-1 to 4.9 fb^-1 of proton-proton collisions collected at sqrt(s) = 7 TeV in 2011. The Higgs boson mass ranges of 111.4 GeV to 116.6 GeV, 119.4 GeV to 122.1 GeV, and 129.2 GeV to 541 GeV are excluded at the 95% confidence level, while the range 120 GeV to 560 GeV is expected to be excluded in the absence of a signal. An excess of events is observed at Higgs boson mass hypotheses around 126 GeV with a local significance of 2.9 standard deviations (sigma). The global probability for the background to produce an excess at least as significant anywhere in the entire explored Higgs boson mass range of 110-600 GeV is estimated to be ~15%, corresponding to a significance of approximately one sigma.

==> metadata.txt <==
Combined search for the Standard Model Higgs boson in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

A combined search for the Standard Model Higgs boson with the ATLAS detector at the LHC is presented. The datasets used correspond to integrated luminosities from 4.6 fb^-1 to 4.9 fb^-1 of proton-proton collisions collected at sqrt(s) = 7 TeV in 2011. The Higgs boson mass ranges of 111.4 GeV to 116.6 GeV, 119.4 GeV to 122.1 GeV, and 129.2 GeV to 541 GeV are excluded at the 95% confidence level, while the range 120 GeV to 560 GeV is expected to be excluded in the absence of a signal. An excess of events is observed at Higgs boson mass hypotheses around 126 GeV with a local significance of 2.9 standard deviations (sigma). The global probability for the background to produce an excess at least as significant anywhere in the entire explored Higgs boson mass range of 110-600 GeV is   estimated to be ~15%, corresponding to a significance of approximately 1sigma.


Comments: 19 pages plus author list (32 pages total), 10 figures, 4 tables, submitted to Physical Review D

